Addressing the Waypoint-Action Gap in End-to-End Autonomous Driving via Vehicle Motion Models

End-to-End Autonomous Driving (E2E-AD) systems are typically grouped by the nature of their outputs: (i) waypoint-based models that predict a future trajectory, and (ii) action-based models that directly output throttle, steer and brake. Most recent benchmark protocols and training pipelines are waypoint-based, which makes action-based policies harder to train and compare, slowing their progress. To bridge this waypoint-action gap, we propose a novel, differentiable vehicle-model framework that rolls out predicted action sequences to their corresponding ego-frame waypoint trajectories while supervising in waypoint space. Our approach enables action-based architectures to be trained and evaluated, for the first time, within waypoint-based benchmarks without modifying the underlying evaluation protocol. We extensively evaluate our framework across multiple challenging benchmarks and observe consistent improvements over the baselines. In particular, on NAVSIM \texttt{navhard} our approach achieves state-of-the-art performance. Our code will be made publicly available upon acceptance.

==> figs/summary_correlation.csv <==
Scenario,Metric,Index,Value
MultiLane,L1,0,0.6879046902660424
MultiLane,L1 (Steering),0,0.05140972311658655
MultiLane,L1 KBM,0,0.0
MultiLane,L1 KBM,1,-0.0052165987663863956
MultiLane,L1 KBM,2,0.006967540670373805
MultiLane,L1 KBM,3,0.012631345412563035
MultiLane,L1 CCPP,0,0.0
MultiLane,L1 CCPP,1,0.1788257493884252
MultiLane,L1 CCPP,2,-0.03471825852570001
MultiLane,L1 CCPP,3,-0.14580660703803391
SingleLane,L1,0,0.9241922344332403
SingleLane,L1 (Steering),0,-0.6607776850964415
SingleLane,L1 KBM,0,0.0
SingleLane,L1 KBM,1,0.3398670334800895
SingleLane,L1 KBM,2,0.3662696013554433
SingleLane,L1 KBM,3,0.33498117642767766
SingleLane,L1 CCPP,0,0.0
SingleLane,L1 CCPP,1,0.8121690835103534
SingleLane,L1 CCPP,2,0.27165335500995513
SingleLane,L1 CCPP,3,-0.47142564387288566

